Logic of the Hide and Seek Game: Characterization, Axiomatization, Decidability

The logic of the hide and seek game LHS was proposed to reason about search missions and interactions between agents in pursuit-evasion environments. As proved in literature, having an equality constant in the language of LHS drastically increases its computational complexity: the satisfiability problem for LHS with multiple relations is undecidable. In this work we improve the existing result by showing that LHS with a single relation is undecidable. With the existing findings, we provide a van Benthem style characterization theorem for the expressive power of the logic. Finally, by `splitting' the language of LHS-, a crucial fragment of LHS without the equality constant, into two `isolated parts', we provide a complete Hilbert style proof system for LHS- and prove that its satisfiability problem is decidable, whose proofs would indicate significant differences between the proposals of LHS- and of ordinary product logics. Although LHS and LHS- are frameworks for interactions of 2 agents, all results in the article can be easily transferred to their generalizations for settings with any n > 2 agents.

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

